Communication Trade Offs in Intermediate Qudit Circuits

Quantum computing promises speedup of classical algorithms in the long term. Current hardware is unable to support this goal and programs must be efficiently compiled to use of the devices through reduction of qubits used, gate count and circuit duration. Many quantum systems have access to higher levels, expanding the computational space for a device. We develop higher level qudit communication circuits, compilation pipelines, and circuits that take advantage of this extra space by temporarily pushing qudits into these higher levels. We show how these methods are able to more efficiently use the device, and where they see diminishing returns.

==> data/circuit-duration-circuit-duration.csv <==
number-of-controls 0,log-qubit circuit-duration-s 0,number-of-controls 1,log-qutrit circuit-duration-s 1,number-of-controls 2,log-ququart circuit-duration-s 2,number-of-controls 3,log-ququint circuit-duration-s 3
6,25680,6,13050,6,5050,6,5800
9,40750,9,20250,9,8700,9,6350
12,40310,12,20250,12,32100,12,34150
15,41780,15,21430,15,39550,15,24200
18,68110,18,29170,18,50100,18,48850
21,68500,21,50400,21,53100,21,35100
24,54490,24,38010,24,44925,24,72050
27,59620,27,74680,27,40700,27,86025
30,58590,30,75190,30,56850,30,118500
33,67780,33,106790,33,46400,33,122225
36,66010,36,112990,36,61250,36,81325
39,69180,39,106950,39,93250,39,71150
42,65830,42,111670,42,66775,42,71450
45,75410,45,107760,45,50350,45,102600
48,68810,48,122250,48,79575,48,131200
51,76380,51,96440,51,87250,51,85150
54,82790,54,107130,54,67500,54,101800
57,89570,57,98890,57,119675,57,73575
60,90660,60,109800,60,66150,60,81200
63,78200,63,131790,63,75250,63,91025
66,123060,66,144910,66,54350,66,110800
69,121870,69,140460,69,77400,69,130775
,,72,144570,72,80250,72,108250


==> data/gate-count-ratio-gate-count-ratio-of-qubits-count-to-qudits.csv <==
number-of-controls,log-qutrit gate-count-ratio-of-qubit-to-qudit 0,log-ququart gate-count-ratio-of-qubit-to-qudit 1,log-ququint gate-count-ratio-of-qubit-to-qudit 2
6,2.0,4.909090909090909,6.0
9,1.836734693877551,5.294117647058823,6.0
12,2.0,5.478260869565218,6.0
15,1.9058823529411764,5.586206896551724,6.0
18,2.0,5.6571428571428575,6.0
21,1.9338842975206612,5.7073170731707314,6.0
24,2.0,5.74468085106383,6.0
27,1.9490445859872612,5.773584905660377,6.0
30,2.0,5.796610169491525,6.0
33,1.9585492227979275,5.815384615384615,6.0
36,2.0,5.830985915492958,6.0
39,1.965065502183406,5.8441558441558445,6.0
42,2.0,5.855421686746988,6.0
45,1.969811320754717,5.865168539325842,6.0
48,2.0,5.873684210526315,6.0
51,1.973421926910299,5.881188118811881,6.0
54,2.0,5.88785046728972,6.0
57,1.9762611275964392,5.893805309734513,6.0
60,2.0,5.899159663865547,6.0
63,1.9785522788203753,5.904,6.0
66,2.0,5.908396946564886,6.0
69,1.980440097799511,5.912408759124087,6.0


==> data/gate-count-ratio-gate-count-ratios-to-qubit-gate-count.csv <==
number-of-controls,log-qutrit gate-count-ratios-to-qubit-gate-count 0,log-ququart gate-count-ratios-to-qubit-gate-count 1,log-ququint gate-count-ratios-to-qubit-gate-count 2
6,2.0,4.909090909090909,6.0
9,1.836734693877551,5.294117647058823,6.0
12,2.0,5.478260869565218,6.0
15,1.9058823529411764,5.586206896551724,6.0
18,2.0,5.6571428571428575,6.0
21,1.9338842975206612,5.7073170731707314,6.0
24,2.0,5.74468085106383,6.0
27,1.9490445859872612,5.773584905660377,6.0
30,2.0,5.796610169491525,6.0
33,1.9585492227979275,5.815384615384615,6.0
36,2.0,5.830985915492958,6.0
39,1.965065502183406,5.8441558441558445,6.0
42,2.0,5.855421686746988,6.0
45,1.969811320754717,5.865168539325842,6.0
48,2.0,5.873684210526315,6.0
51,1.973421926910299,5.881188118811881,6.0
54,2.0,5.88785046728972,6.0
57,1.9762611275964392,5.893805309734513,6.0
60,2.0,5.899159663865547,6.0
63,1.9785522788203753,5.904,6.0
66,2.0,5.908396946564886,6.0
69,1.980440097799511,5.912408759124087,6.0


==> data/gate-count-ratio-ratios-of-qubit-gate-count-to-qudit-gate-count.csv <==
number-of-controls,log-qutrit ratio-of-qubit-gate-count-to-qudit-gate-count 0,log-ququart ratio-of-qubit-gate-count-to-qudit-gate-count 1,log-ququint ratio-of-qubit-gate-count-to-qudit-gate-count 2
6,2.0,4.909090909090909,6.0
9,1.836734693877551,5.294117647058823,6.0
12,2.0,5.478260869565218,6.0
15,1.9058823529411764,5.586206896551724,6.0
18,2.0,5.6571428571428575,6.0
21,1.9338842975206612,5.7073170731707314,6.0
24,2.0,5.74468085106383,6.0
27,1.9490445859872612,5.773584905660377,6.0
30,2.0,5.796610169491525,6.0
33,1.9585492227979275,5.815384615384615,6.0
36,2.0,5.830985915492958,6.0
39,1.965065502183406,5.8441558441558445,6.0
42,2.0,5.855421686746988,6.0
45,1.969811320754717,5.865168539325842,6.0
48,2.0,5.873684210526315,6.0
51,1.973421926910299,5.881188118811881,6.0
54,2.0,5.88785046728972,6.0
57,1.9762611275964392,5.893805309734513,6.0
60,2.0,5.899159663865547,6.0
63,1.9785522788203753,5.904,6.0
66,2.0,5.908396946564886,6.0
69,1.980440097799511,5.912408759124087,6.0


==> data/gate_count-number-of-gates.csv <==
number-of-controls 0,log-qubit gate-count 0,number-of-controls 1,log-qutrit gate-count 1,number-of-controls 2,log-ququart gate-count 2,number-of-controls 3,log-ququint gate-count 3
6,54,6,27,6,11,6,9
9,90,9,49,9,17,9,15
12,126,12,63,12,23,12,21
15,162,15,85,15,29,15,27
18,198,18,99,18,35,18,33
21,234,21,121,21,41,21,39
24,270,24,135,24,47,24,45
27,306,27,157,27,53,27,51
30,342,30,171,30,59,30,57
33,378,33,193,33,65,33,63
36,414,36,207,36,71,36,69
39,450,39,229,39,77,39,75
42,486,42,243,42,83,42,81
45,522,45,265,45,89,45,87
48,558,48,279,48,95,48,93
51,594,51,301,51,101,51,99
54,630,54,315,54,107,54,105
57,666,57,337,57,113,57,111
60,702,60,351,60,119,60,117
63,738,63,373,63,125,63,123
66,774,66,387,66,131,66,129
69,810,69,409,69,137,69,135
,,72,423,72,143,72,141


==> data/pre-depth-depth-of-circuit-after-routing.csv <==
number-of-controls 0,log-qubit depth-of-circuit 0,number-of-controls 1,log-qutrit depth-of-circuit 1,number-of-controls 2,log-ququart depth-of-circuit 2,number-of-controls 3,log-ququint depth-of-circuit 3
6,88,6,27,6,11,6,11
9,157,9,49,9,22,9,15
12,215,12,63,12,40,12,41
15,256,15,85,15,55,15,46
18,372,18,103,18,62,18,62
21,437,21,165,21,84,21,70
24,450,24,161,24,83,24,100
27,516,27,228,27,86,27,116
30,606,30,263,30,114,30,140
33,679,33,308,33,124,33,145
36,717,36,333,36,132,36,142
39,792,39,373,39,163,39,153
42,828,42,398,42,159,42,165
45,949,45,434,45,152,45,194
48,1028,48,462,48,182,48,214
51,1109,51,473,51,194,51,210
54,1178,54,509,54,210,54,235
57,1341,57,520,57,269,57,205
60,1359,60,544,60,224,60,241
63,1359,63,596,63,246,63,266
66,1756,66,634,66,246,66,251
69,1868,69,654,69,259,69,292
,,72,689,72,293,72,298


==> data/pre-depth-depth-of-circuit-before-routing.csv <==
number-of-controls 0,log-qubit depth-of-circuit 0,number-of-controls 1,log-qutrit depth-of-circuit 1,number-of-controls 2,log-ququart depth-of-circuit 2,number-of-controls 3,log-ququint depth-of-circuit 3
6,47,6,47,6,9,6,9
9,66,9,71,9,11,9,11
12,66,12,71,12,13,12,13
15,66,15,75,15,13,15,13
18,85,18,95,18,15,18,15
21,85,21,95,21,15,21,15
24,85,24,95,24,17,24,15
27,85,27,95,27,17,27,17
30,85,30,95,30,17,30,17
33,104,33,119,33,19,33,17
36,104,36,119,36,19,36,19
39,104,39,119,39,19,39,19
42,104,42,119,42,19,42,19
45,104,45,119,45,19,45,19
48,104,48,119,48,21,48,19
51,104,51,119,51,21,51,19
54,104,54,119,54,21,54,21
57,104,57,119,57,21,57,21
60,104,60,119,60,21,60,21
63,104,63,123,63,21,63,21
66,123,66,143,66,23,66,21
69,123,69,143,69,23,69,21
,,72,143,72,23,72,21


==> data/space-time-product-ratio-space-time-product-ratio-to-qubit-space-time-product.csv <==
number-of-controls,log-qutrit space-time-product-ratio 0,log-ququart space-time-product-ratio 1,log-ququint space-time-product-ratio 2
6,3.092282430213465,7.990947666195191,6.957635467980295
9,3.381530864197531,7.87080459770115,10.783622047244094
12,3.510503323836657,2.2145698538221903,2.0816308142808877
15,3.533656089594027,2.03565188172043,3.129183884297521
18,3.898922829872075,2.2700913961550584,2.328179712330981
21,2.1178629277181615,2.1776804302567663,3.251010101010101
24,2.787108655616943,2.645143570536829,1.5026666666666666
27,1.580338013620017,2.8997455247455246,1.4986621315192743
30,1.3201623363039203,2.0195340501792116,0.9041484888210727
33,1.113387621809987,2.892755489292491,1.0246528319550632
36,1.0832970432668318,2.1075212355212356,1.7046639244064137
39,1.188425,1.302059262948207,1.9309711964549483
42,1.3059217947676676,2.0039362650487704,1.881403474558367
45,1.5958033648435197,3.2169823263060517,1.4619670317512998
48,1.1729131603406264,1.8606296074915323,1.0863773848301537
51,1.1780571373419555,1.75606896220986,1.92268574428984
54,1.360681259961348,2.410437154743231,1.5886836723227329
57,1.7645456617123096,1.7558887049168526,2.286294773102745
60,1.6088040271334296,2.972650050432014,2.453413837890968
63,1.2230928465740951,2.1084552812295616,1.7965049456673168
66,1.6717427286313584,4.253770655065323,2.4968022551504268
69,1.665458713710009,2.8713665366891172,1.8459193847030337


==> data/space-time-product-ratio-space-time-product-rations-of-qudits-to-qubits.csv <==
number-of-controls,log-qutrit space-time-product-ratio 0,log-ququart space-time-product-ratio 1,log-ququint space-time-product-ratio 2
6,3.092282430213465,7.990947666195191,6.957635467980295
9,3.420987654320988,7.962643678160919,10.909448818897637
12,3.5218613485280152,2.221734962856458,2.088365806960243
15,3.533656089594027,1.9146965865992414,3.129183884297521
18,4.301192645652527,2.5043071751234374,2.568388730269892
21,2.5329184704184704,2.4041260058209213,3.637011137011137
24,2.6951118126808735,2.2802715637173065,1.4218070784177654
27,1.5111427806259086,2.7727799227799226,1.3118528666915763
30,1.4830429578401383,1.9614775725593667,0.9410126582278481
33,1.213403986934225,2.7926597363083165,1.0601710923682215
36,1.1210535254255938,2.068046332046332,1.5575510339727985
39,1.2451753155680225,1.428112600536193,1.8717006324666199
42,1.1378813405778239,1.902915901195441,1.778407408010155
45,1.3539528259255673,2.897754846509218,1.4220463598610051
48,1.0912649722465673,1.6764956689556123,1.0168227351916377
51,1.5382980250773697,1.7003262067445448,1.7422602646912688
54,1.5034461105029573,2.3861360269360268,1.582162886229684
57,1.7646583978715467,1.4581747981242301,2.37182560605528
60,1.610758756606647,2.673640385115795,2.1780949689089883
63,1.1589223385689353,2.0296926910299002,1.6779387530898104
66,1.6604088796236882,4.427044171964464,2.1715690500565765
69,1.698113341876691,3.0816149870801035,1.8238730644236283


==> data/space-time-product-space-time-product-ratio-to-qubit-space-time-product.csv <==
number-of-controls,log-qutrit space-time-product-ratio 0,log-ququart space-time-product-ratio 1,log-ququint space-time-product-ratio 2
6,4.089983579638752,10.569165487977369,9.202463054187191
9,3.806567901234568,8.860114942528735,12.139055118110237
12,3.818613485280152,2.2743212669683257,1.9852868569171522
15,3.4003441437237516,1.9588541666666666,3.0111311983471074
18,3.378687548490699,1.9671919319256224,2.0175294941550397
21,2.2710767808807026,4.0093240093240095,1.9871470864322334
24,3.1973266583229036,2.8964444444444446,1.53664
27,1.1492210805435863,1.9348214285714285,1.767716936881819
30,1.174274989901909,2.029006723976509,1.1776317739465494
33,1.2873675451704931,2.3511992143078673,1.1315985222594007
36,1.317177592350408,2.115766067070415,1.483616449470108
39,1.4233002068531342,1.8941561938958706,2.4951793456838787
42,1.0872595841007056,1.346614810699262,1.7018101572506596
45,1.440420132893842,3.064992743683028,1.776607243687989
48,1.164820358146972,2.061012631070825,1.5513655907466843
51,1.3670696991031253,1.257023839680261,2.0031755999102936
54,1.416559559843142,1.9441223717194454,2.0244391764110485
57,1.512388335454804,1.8677820852887166,2.5754058054335727
60,1.5592682900601649,2.3163015914218965,2.5313592100597364
63,1.5280020156462042,2.162856638418079,1.5128457814661134
66,1.5430511633062352,3.4994776119402986,1.9918389702861838
69,1.6083919635802701,2.8030128677977215,1.7248548732820577


==> data/space-time-product-space-time-product.csv <==
number-of-controls 0,log-qubit space-time-product 0,number-of-controls 1,log-qutrit space-time-product 1,number-of-controls 2,log-ququart space-time-product 2,number-of-controls 3,log-ququint space-time-product 3
6,282480,6,91350,6,35350,6,40600
9,692750,9,202500,9,87000,9,63500
12,927130,12,263250,12,417300,12,443950
15,1211620,15,342880,15,632800,15,387200
18,2383850,18,554230,18,951900,18,928150
21,2808500,21,1108800,21,1168200,21,772200
24,2561030,24,950250,24,1123125,24,1801250
27,3159860,27,2091040,27,1139600,27,2408700
30,3456810,30,2330890,30,1762350,30,3673500
33,4405700,33,3630860,33,1577600,33,4155650
36,4686710,36,4180630,36,2266250,36,3009025
39,5326860,39,4278000,39,3730000,39,2846000
42,5463890,42,4801810,42,2871325,42,3072350
45,6711490,45,4956960,45,2316100,45,4719600
48,6536950,48,5990250,48,3899175,48,6428800
51,7714380,51,5014880,51,4537000,51,4427800
54,8858530,54,5892150,54,3712500,54,5599000
57,10121410,57,5735620,57,6941150,57,4267350
60,10788540,60,6697800,60,4035150,60,4953200
63,9775000,63,8434560,63,4816000,63,5825600
66,16120860,66,9708970,66,3641450,66,7423600
69,16696190,69,9832200,69,5418000,69,9154250
,,72,10553610,72,5858250,72,7902250

